Spectral-Regime Overlap and Transition-like Behavior in the Blazar Population from Multi-Instrument X-ray and TeV Observations

Blazars are conventionally classified into BL Lac objects and flat-spectrum radio quasars (FSRQs), commonly associated with radiatively inefficient and efficient accretion onto supermassive black holes, respectively. Increasing evidence, however, suggests that this division is not strictly discrete, with several sources occupying intermediate or transition-like spectral states. Since the photon index traces the evolution of the non-thermal emission spectrum, it provides a useful probe of jet energetics, particle acceleration, and radiative processes across blazar populations. Using multi-mission observations from Swift-XRT, Swift-BAT, NuSTAR, ROSAT, Chandra, XMM-Newton, NICER, AstroSat, TeVcat, and archival VizieR compilations, we investigate the distribution and long-term evolution of X-ray and TeV photon indices across multiple blazar subclasses. We identify broad overlap regions in photon-index space linking EHBL, HBL, IBL, LBL, and FSRQ-like populations, suggesting a continuous rather than sharply separated spectral distribution. Across X-ray instruments, the intermediate regime is concentrated near $\Gamma_{\mathrm{X}} \approx 2$, typically spanning $\Gamma_{\mathrm{X}} \sim 1.5$--$2.2$. Multi-epoch observations reveal substantial intra-source spectral evolution, including stochastic variability in Mrk~421 and state-dependent transitions in OJ~287. Several sources exhibit spectral-index changes of $\Delta \Gamma_{\mathrm{X}} > 0.5$, while occupancy of the intermediate regime reaches $\sim22$--$43%$ depending on instrument. Multiple objects repeatedly traverse spectral regions connecting traditionally distinct subclasses, supporting their interpretation as candidate transition-like blazars. Overall, the results favor a framework in which blazar subclasses represent overlapping and evolving spectral populations driven by long-term changes in jet emission and radiative processes.

==> swift_blazar_spectral_data.csv <==
NAME,CLASS,SPECTRAL_INDEX,SPECTRAL_INDEX_ERR,REDSHIFT,FLUX_0_3_10,EXPOSURE
3C 66A,LBL,1.52202997048827,0.12339917805043041,0.3406585285177396,5.399484409787439e-10,6410.035105688879
3C 66A,LBL,1.8797255461723459,0.20621088666940685,0.3144091460070617,8.706020878304863e-10,8491.983767203796
3C 66A,LBL,1.6547804664941212,0.1275106764780151,0.5129695700716763,1.1207606211860549e-10,4887.505167779042
3C 66A,LBL,1.6687075482054632,0.1436843710297063,0.7282970263056656,1.9010245319870362e-11,3629.3018368169633
3C 66A,LBL,1.6241640495731482,0.21777639420895203,0.4397716475108518,1.0677482709481331e-10,6331.731119758382
3C 66A,LBL,1.2650948359809402,0.10696756190799966,0.7252813963310067,2.1930485556643717e-11,1585.4643368675156
BL Lac,LBL,1.823781446079284,0.15781247538098742,0.3111763765541499,2.895927274708842e-11,3169.2291942341053
BL Lac,LBL,1.966163585687463,0.20248952782381874,0.7269976604478345,4.6386309723972817e-10,2560.281881569949
BL Lac,LBL,1.501710442627727,0.21330421154764787,0.5976091121438712,2.6054534945803986e-11,6109.3029503799235
BL Lac,LBL,1.6977370245690173,0.1046969938683338,0.889599342216499,7.934293594590583e-11,4556.35212401633
BL Lac,LBL,1.843173426631378,0.14898111532087532,0.6993107820837796,1.1006988685589531e-10,9650.548219144142
BL Lac,LBL,1.881049691888183,0.2266800773017227,0.8231240770961665,1.2005610926192105e-10,6280.760490974634
W Comae,LBL,1.8859045723921155,0.1211386337462144,0.8615378865278278,1.4096175149815882e-11,9881.982429404656
W Comae,LBL,1.3592399611593167,0.2158367153944986,0.43910097707392065,1.025756397418565e-11,8339.152856093508
W Comae,LBL,2.057749880623988,0.21569055200289186,0.35183125621386324,5.211124595788266e-11,2042.8215357261674
ON 231,LBL,2.0328200297790495,0.19349471902413368,0.5316286173968544,1.3400367243354805e-11,3798.8408954409597
ON 231,LBL,2.094929086175175,0.19563362070328197,0.9210489198034286,8.798929749689003e-11,2076.3482134447154
ON 231,LBL,1.5754480151360806,0.20698671808344926,0.8325495340318281,1.326033192269655e-10,7938.704619591049
PKS 0735+178,LBL,1.2,0.10381286901161428,0.37552399889531307,1.1557352816269882e-11,6727.6937013740235
PKS 0735+178,LBL,2.005475626093806,0.147153397161449,0.6559994838152918,6.533305220227736e-10,3243.6300623398747
PKS 0735+178,LBL,2.169473511185379,0.13431972482374338,0.35388593688015507,3.7975447986784094e-11,2450.9915852860395
PKS 0735+178,LBL,1.6704324454315882,0.23945464785138595,0.8656842656950918,1.8484491720988624e-10,8843.145311689459
PKS 0735+178,LBL,1.6675599490582402,0.23388384977349666,0.6775395693409555,4.119839624605188e-10,9064.82169931144
Mrk 421,HBL,2.6539802299340067,0.15442644987692705,0.20487633254616783,1.0011989304553262e-11,4173.119707007521
Mrk 421,HBL,2.238908513631678,0.20681788387508837,0.16090409226692548,4.9253379284559595e-11,3424.711004186693
Mrk 421,HBL,2.348007034110543,0.14882510444955482,0.07543858138669125,1.6548712824826253e-11,6022.9180181560705
Mrk 421,HBL,2.301178505986536,0.15078308278686894,0.09665653696642233,4.969403629423802e-11,7410.435309319978
Mrk 501,HBL,2.456058157977515,0.1569680988754935,0.039959475785723855,4.0697181589559676e-11,5524.1112090597535
Mrk 501,HBL,2.442291710565663,0.12897897441824463,0.16215224527494201,9.674988425050128e-11,3178.4974436035036
Mrk 501,HBL,2.5904642027000837,0.2344271094811757,0.23563729613875375,1.7283732813150724e-11,7553.947137506736
Mrk 501,HBL,2.9208382932808297,0.22670594215217893,0.1746591647001848,1.2310899049053075e-11,8517.722460303143
Mrk 501,HBL,2.0794446811623155,0.16415601299434718,0.08035999780796065,1.0984369701707496e-11,6318.036488694176
Mrk 501,HBL,2.03480097068016,0.22903455808188997,0.0770789358313477,4.908375030156598e-11,4480.618116704836
Mrk 501,HBL,2.5205688924418084,0.2873459977473469,0.06713065491941818,2.193139975355287e-11,2021.2616911653017
Mrk 501,HBL,2.744055165210901,0.26344444004024314,0.17990421913185484,3.385716409006226e-11,3176.670618104065
1ES 1959+650,HBL,2.1307407050698135,0.21165869072141952,0.2683118126611217,1.5442126589653887e-11,3509.842173329637
1ES 1959+650,HBL,2.7448458168644114,0.2712648583756185,0.13921719432299134,7.72271661609127e-11,8658.356038907616
1ES 1959+650,HBL,2.6415121874580936,0.28712699884418946,0.24204197580076478,4.666467599060347e-11,6226.179592928092
1ES 1959+650,HBL,2.670068221236126,0.29473276735106346,0.10665866317911574,2.0200580987725982e-11,5370.523782276039
1ES 1959+650,HBL,2.4506498697514285,0.18968482859724944,0.29850351490492155,1.4994267438506398e-11,1162.678272539688
1ES 1959+650,HBL,2.1009777803455645,0.17329375691657198,0.23092604122527183,5.259445077063991e-11,3772.547126671503
1ES 1959+650,HBL,2.492413712328662,0.20850804611097984,0.16737980074646522,4.328452123362663e-11,3254.156367450257
PKS 2155-304,HBL,2.7731536655484,0.18687887310208573,0.12452117007756244,4.416755535698505e-11,7020.316536967897
PKS 2155-304,HBL,2.491082392693783,0.27283351301438064,0.09215002242521993,3.1564097765828573e-11,6148.037792882648
PKS 2155-304,HBL,2.496525004065402,0.15591206835935173,0.26854338601188993,5.593952494545167e-11,9577.646623215578
PKS 2155-304,HBL,2.557179611534357,0.16615006093410273,0.1792465410455823,3.7350160222907514e-11,9822.98425344441
PKS 2155-304,HBL,2.4347629069287926,0.13818220623006922,0.10248821136034235,3.056890443760298e-11,4354.181803846444
PKS 2155-304,HBL,2.3574227954798572,0.17893829336189443,0.2579375479961041,8.51171032003087e-11,1633.7451776458952
PKS 2155-304,HBL,2.690533765270594,0.17172935625923277,0.09862418524882947,1.9737429347913016e-11,3902.9568781474045
PKS 2155-304,HBL,2.1759397389878545,0.2697339589849349,0.06688775948934778,5.1157698364817854e-11,5975.379792171169
1ES 2344+514,HBL,2.654510580162598,0.27341446371602074,0.2765749491902473,3.245954283465164e-11,5513.646652184796
1ES 2344+514,HBL,2.6541357852736627,0.25965903579335503,0.2054902613099966,5.034622093017273e-11,8162.13402492491
1ES 2344+514,HBL,2.405419226607896,0.1751165905279888,0.05537512375703463,3.7868677728134025e-11,1323.4804641706787
1ES 2344+514,HBL,2.72769076614798,0.19311960362649203,0.1765140513710457,1.93437758971902e-11,6317.499345121097
1ES 2344+514,HBL,2.35842044026317,0.12541210253037696,0.1710056802147972,5.888349143078415e-11,2942.3892474715885
1H 1426+428,HBL,2.8266851790902097,0.1914530323227457,0.257346230253235,1.5645160902228402e-11,4702.185145510108
1H 1426+428,HBL,2.2703471902577985,0.12654908444859397,0.291774954120823,5.183165833793793e-11,1369.607650910882
1H 1426+428,HBL,2.6266941284992193,0.1797641802889589,0.14705059914680035,5.5468017385009706e-11,3257.744746119951
1H 1426+428,HBL,3.03438732310791,0.11163871910168872,0.2771077064591497,2.769186653069105e-11,3158.086232416629
1H 1426+428,HBL,2.296775299685573,0.11877465801625836,0.07937381921897299,8.602288374982349e-11,6744.435344590153
1H 1426+428,HBL,3.1403923744022224,0.1871345797355782,0.227110615471691,1.1161334596601417e-11,6094.334894446687
1H 1426+428,HBL,2.568054646594236,0.13172928952849822,0.062444454907523386,2.1972509793504497e-11,1826.191592320977
1H 1426+428,HBL,2.4158035373977538,0.2959021057243017,0.0773391728701214,1.0403059964754558e-11,7870.279807035198
1ES 0806+524,HBL,2.3188072241506754,0.19469435415611314,0.0767645048757041,2.7155115181258166e-11,4586.542609576361
1ES 0806+524,HBL,2.962920295557725,0.10906080195440891,0.13114540594914725,4.2253230195842144e-11,5528.226327220789
1ES 0806+524,HBL,2.896979142145371,0.27129796823766444,0.20784728053711515,1.455239341443892e-11,1635.1187266038687
1ES 0806+524,HBL,2.4392627422505346,0.21715511625469264,0.2838621651847386,3.7624798078642793e-11,4493.529335858697
1ES 0806+524,HBL,2.5182689821351483,0.22865764368847064,0.1537282804327095,3.5125036913102444e-11,9473.183278988727
1ES 0806+524,HBL,2.6317981420310304,0.2810701283912127,0.08286360639311005,1.1731709511118778e-11,1907.0020123968397
1ES 0806+524,HBL,2.4674506334309463,0.10364436513030995,0.055499599404100666,4.8195531431872734e-11,1640.6978361420609
1ES 0806+524,HBL,2.7654971401559996,0.10465438714716518,0.24990649029901268,1.9136159174067872e-11,2063.4834485949063
3C 279,IBL,2.0070940502710064,0.13483366044531975,0.47465926074228293,1.1977678544221734e-11,7433.2984123025235
3C 279,IBL,2.1101487917710533,0.14234709423081188,0.32740811349998333,1.4185647064888517e-10,11511.420818895323
3C 273,IBL,2.198919978376343,0.13720180857927833,0.4105651842967988,4.804045151253048e-11,14099.84523284634
3C 273,IBL,2.056463759354556,0.17508710677914974,0.40181714963387294,1.6078581733710663e-11,13733.187786834367
3C 273,IBL,2.3197553703974383,0.15052523724478573,0.43058298644309667,4.3661555309361575e-11,13641.801970450606
3C 273,IBL,2.1648332704976885,0.19506071469375563,0.3293751552493145,1.8351620695519307e-10,7829.791785718157
3C 273,IBL,2.0739713891264633,0.12932107716980645,0.2314658181479664,2.213282815989598e-10,11780.86888268984
PKS 1510-089,IBL,2.0314822263538708,0.19309291056872926,0.4896992834137641,9.814371294495414e-10,2726.325010805551
PKS 1510-089,IBL,2.149862908324391,0.1737035556791009,0.3183663080659956,2.5802570168238193e-10,14592.475271663754
PKS 1510-089,IBL,2.2777968588554307,0.18668687053108415,0.43539230550559405,7.115131812629809e-11,4893.493428423397
PKS 1510-089,IBL,2.199212846645175,0.1396651601954252,0.45675876351071065,1.964308262295563e-11,8673.240193001107
CTA 102,IBL,2.330870867681785,0.19472485773838588,0.4944004255291484,3.211858252588329e-10,6891.374611901905
CTA 102,IBL,2.004523653884936,0.10835007166986688,0.41085876637097474,1.308604771379995e-10,7514.886120210692
CTA 102,IBL,2.0395351515847384,0.14686606419941264,0.12252131027273494,1.7283664702005913e-11,3527.8412081023635
4C +21.35,IBL,2.099087434201941,0.1744211656943298,0.37241577083876365,2.98547158883464e-11,7202.897607336323
4C +21.35,IBL,1.9306132525504673,0.15283701212972092,0.2745343326426224,4.019930068279188e-10,14712.708693805522

